Integrated Energy System Optimal Operation in Coal District With Hydrogen Heavy Trucks

The coal industry contributes significantly to the social economy, but the emission of greenhouse gases puts huge pressure on the environment during mining, transportation, and power generation. In the integrated energy system (IES), current research on power-to-gas (P2G) technology mainly focuses on injecting hydrogen generated from renewable-energy-powered electrolysis into natural gas pipelines. However, hydrogen injection may cause irreversible hydrogen embrittlement of pipelines. In this paper, sufficient hydrogen is produced through both P2G technology and coal-to-hydrogen (C2H) based on coal gasification, considering the typical scenario where coal-producing regions are rich in both coal and renewable energy resources. To transport mined coal, hydrogen heavy-duty trucks provide a promising solution by consuming hydrogen in a timely manner, thereby avoiding potentially dangerous hydrogen injection into pipelines and reducing the need for relatively expensive hydrogen storage. An optimal scheduling model for an electric-gas IES is proposed based on second-order cone programming (SOCP). The proposed model innovatively studies a closed industrial loop including coal mining, hydrogen production, coal transportation by hydrogen trucks, and integrated energy systems to enhance renewable energy utilization and coordinate multiple energy carriers. Finally, a case study based on the IEEE 30-bus power system and the Belgium 24-node natural gas network is conducted. The results show that the proposed hydrogen production technology reduces typical daily operating costs by 7.7%. Under China's carbon emissions trading system, the operating costs of hydrogen heavy-duty trucks are reduced by 0.95% and 4.68% compared with electric vehicles and diesel trucks, respectively. Under Europe's stricter carbon emissions trading system, ...

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


